e3nn: Euclidean Neural Networks

We present e3nn, a generalized framework for creating E(3) equivariant trainable functions, also known as Euclidean neural networks. e3nn naturally operates on geometry and geometric tensors that describe systems in 3D and transform predictably under a change of coordinate system. The core of e3nn are equivariant operations such as the TensorProduct class or the spherical harmonics functions that can be composed to create more complex modules such as convolutions and attention mechanisms. These core operations of e3nn can be used to efficiently articulate Tensor Field Networks, 3D Steerable CNNs, Clebsch-Gordan Networks, SE(3) Transformers and other E(3) equivariant networks.

==> tess.txt <==
e3nn paragraphs

2022.05.16

Things to emphasize.

Why do you need a separate framework for equivariance? Need data-types and operations that treat those data-types faithfully.

+ Intuition gained from using equivariant programming -- and how it differs from "traditional programming"
+ Sometimes in order to articulate a task in an equivariant manner requires reframing the question -- but this effort is often rewarded because an equivariant network can perform the task in a data-efficient manner and also reframing can also highlight hidden symmetry-breaking biases that often occur in traditional programming (e.g. the fact that linear algebra solvers report specific eigenvectors for degenerate subspaces when there is truely a degeneracy of bases within that subspace)


MARIO: following paragraph   is not clear to me
Also I feel like it's worth emphasizing the difference between having a program "evolve" according to the laws of physics (which make them susceptible to numerical error) -- which leads to these programs needing to add explicit symmetrization subroutines to corral the answer back into the right symmetry --- VERSUS what our code does -- where it is not susceptible to this -- I think partially this is due to constraining variance in the networks so that we do not have very small or very large numbers anywhere in the networks. But I think even a lot of simulation programs simply evolve partial differential equations and break symmetry in sneaky ways. -- Then again maybe this is not the right paper for this soapbox :)

Put into context works that claim that our methods are too complicated and all you need are vectors
+ Coordinate frames (does not handle degeneracy) -- like the paper Ameya shared (local coordinate frames run into challenges of degeneracy and non-smoothness)

Historical context:
e3nn has undergone X number of major revisions. Each time, we have simplified the number of core modules and made our primitives more general. GIVE DETAILS.

Clarification about subgroups
+ Common relevant subgroups to physical sciences include point groups and space groups. These are subgroups of 
+ For example, if one wants to predict the elasticity tensor of a cubic crystal, one is guaranteed to get a prediction with the correct symmetry even without training.

Importance of parity
+ Give examples from coarse-graining paper

Highlight features of the codebase that have yet to be used in applications. Such as..

Geometric projections (point generation -> put in equivariant modules)
+ Use of S2Grid for going between points and functions and back again.
+ Use of finding peaks on S2Grid to generate geometry in a permutation invariant fashion (points are not intrisically ordered)

Degeneracy
+ As highlighted in Find Symmetry Breaking .... a consequence of equivariance is that there may be degenerate predictions for a given task. This is something the developers are actively working on and hope to support in e3nn in the near future.


Computational Efficiency
+ We should definitely discuss this
    - opportunities for improvement
    - changes in architecture (Allegro)


2021.03.24

Outline:
Goals
Why equivariance
Define equivalence	
Math prerequisites
	Irreps
	Wigner D matrices
	Addition of Angular momentum --> Generators
Functions
	Projections of Geometry onto Irreps
	Tensor Products on Irreps
	Reduce Tensor Product
	S2Grid
Interaction with Geometry
	Agnostic to geometric description
Composability examples (geometry -> Irreps -> S2 -> geometry)


In this work we will introduce generalized Euclidean equivariant operations of e3nn, put these operations in context with respect to specifically published models and modules, and give intuition for how to use these operations in the wild.

We take inspiration from the works of [tfn, clebsch-gordan, 3d steerable cnns, spherical conns, se(3) transformers] to construct generalizable, composable, trainable E(3) equivariant operations.

The key restriction on any group equivariant operation is that the group action must commute, another way of saying this is that you can either act on the inputs OR the outputs and are guaranteed to get the same answer for every group element.

Why would you want equivariance
Equivariance is a 

Defining equivariance

f(D(g) x, w) = D(g) f(x, w)
In order for this transformation to work — we require w transform trivially (as scalars)

Parity

In addition to rotations, e3nn also implements equivariance to spatial parity (inversion) — thus handling the irreps of O(3) not just SO(3). This is necessary if one wants to handle the point group and space group symmetries relevant to molecules and materials and physics in 3d generally. Since parity is a simple group of two elements, we must keep track of parity as we construct the network.

Perspective and Assumptions

A key but unintuitive shift in perspective required to use Euclidean neural networks is that all numbers in our neural networks are typed by how they change under rotation and parity. This means that individual numbers are no longer independent — some data requires multiple numbers to represent. The most familiar non-trivial data type in our networks is a 3D vector which rotates at the same rate as change of basis and changes sign (odd) under parity — thus we say ti is the `1o`. A pseudovector analogously is `1e` as it does not change (even) under parity. How these types interact (through e.g. multiplication) to produce new data with equally specific types is governed by specific rules. These rules are encoded in all the operations in e3nn. 

This typing requires that you understand what the inputs and outputs of your network are representing. Users may find that simply going through the process of defining these properties of their inputs and outputs to be a clarifying process that aids in the construction of a training task.

All interactions in our network are similarly typed and have to satisfy commuting with the group action.
W_{ijk} -> D_i(g)D_j(g) W_{ijk} = D_k(g)W_{ijk} (for any permutations)

(Nitty Gritty)

The only assumptions made in this network are the generators of rotation in the irrep basis.
…rotations along the Y axis in the vector spaces of the irreducible representations — these are tabulated…. how….?

Wigner D — same convention as lie learn

Also choice of sign for Clebsch-Gordan coefficients…
Sympy convention

How to get clebsch-gordan matrices from Wigner D

We use these generators to articulate rotations on the irrep vector spaces, more commonly known as Wigner D matrices. 

These procedures are generalizable to other groups that satisfy X, Y, and Z (higher order Euclidean groups).

Tensor Products

Whenever we interact (product) two direct sum of irreps, go from having two single irreducible representations to a combined reducible representation. We can decompose this reducible representation back into a direct sum of irreps using the Clebsch-Gordan coefficients. In our framework, these coefficients are computed from solving for the change of basis between random rotations three irrep vector spaces (typically two inputs spaces for the bilinear tensor product and one output space). Practically we cache these coefficients for up to L=11.

Thus, we can recompute self consistent Wigner D and Clebsch-Gordan matrices by simply changing the definitions of our generators.

Definition of path (or should we use interaction)

While the tensor product must satisfy conditions of clebsch-gordan coefficients it is otherwise very flexible — you can include, exclude, combine, and reweigh different paths as desired while still preserving equivariance. Thus, we have constructed a generalized TensorProduct that allows full control of which interactions / paths are included and how to included equivariant compatible weights. With our tensor product class, you can articulate any tensor product used in Related Work. We also have several subclasses for most commonly used TensorProduct scenarios.

Prove that it’s most general operation (in appendix)

Only this operation really needs to be optimized!

ReduceTensorProduct

We have implemented tools for figuring out how to either convert data inputs or represent data outputs onto the irreps basis, especially in situations where some tensor indices additionally have permutation symmetry (symmetric matrices such as moment of inertia tensors or elasticity tensors). By including these index permutation symmetries in the construction of the topology / paths of our operations, we can ensure that we are only computing interactions that meaningfully and uniquely contribute to network output. For example, a general rank 4 tensor requires 3 * 3 * 3 * 3 = 81 degrees of freedom, but because of permutation symmetry of the indices, this is reduced to 21 degrees of freedom. Our ReduceTensorProduct can compute the symmetrically unique degrees of freedom for these and other situations in a generalized manner.

Examples of commonly used operations
Convolution
Attention

Related work

Tensor field networks and 3d Steerable CNNs use what we call the FullTensorProduct which is the tensor product that is likely most familiar to folks familiar with the addition of angular momentum. The primary difference between how tensor field network and 3d steerable CNNs are articulated is that the filters in 3d steerable CNNs are articulated as the right operation of the tensor product on the spherical harmonic expansion where as in tensor field networks the filter is spherical harmonic expansion. This is due to the fact that 3d steerable CNNs was developed for voxels and by contracting one of the input indices, the form of the filter is compatible with a standard CNN module.

Tensor field networks however does not add weights in the tensor product and performs a linear operation after the tensor product — analogous to SchNet and the idea of matrix decomposition. ‘uvu’ vs . ‘uvw’ 

Clebsch-Gordan networks use the element-wise tensor product to cut down on computational expense of the tensor product operation. 

Spherical CNNs operate on signals on a sphere they can be articulated in real space or alternatively in irrep space

Invariance vs. Equivariance

The question of how many invariants it takes to completely describe a equivariance tensor up to a choice of coordinate frame is called XXXX. For example an elasticity tensor with 21 degrees of freedom requires 300-ish (check) invariants to fully describe. Thus, it is possible to describe many aspects of tensor interactions but requires increasingly larger numbers of invariants than equivariant counterparts.

DimeNet introduced two-body nodes describing pairwise angles but the network itself is invariant. Equivariant pre-processing can generate any number of invariant features. The power spectrum, bispectrum and higher order spectra are on example, in the case of symmetric inputs (invariants generated from tensor products of identical signals).

Translation irreps

Translations are handled through the projection operation used to convert local environments onto irreps using spherical harmonic projections. 

Euclidean neural networks so far do not directly handle the irreps of translation — however these operations can be extended to operate on these objects (as would be relevant for many solid state applications and scattering applications [cite X-ray + neutron  + ml review paper]). We leave this for future work.

How do we describe geometry

e3nn is agnostic to how you choose to represent your geometry. However, how you compose equivariant operations and interactions will of course depend on this choice. A further distinction is whether the basis for your geometry changes from example or not. For example, if you are using 3d voxels, you can use e3nn in concert with standard CNN operations (similar to 3d Steerable CNNs). If you are using graphs — you can use packages such as torch_geoemtric or dgl to articulate scatter operations needed for dynamic structure convolutions.

When dealing with spherical coordinates, other bases may be more convenient to use, for example, it is common in electromagnetic simulations to 

